Machine Theory of Mind for Autonomous Cyber-Defence

Intelligent autonomous agents hold much potential for the domain of cyber-security. However, due to many state-of-the-art approaches relying on uninterpretable black-box models, there is growing demand for methods that offer stakeholders clear and actionable insights into their latent beliefs and motivations. To address this, we evaluate Theory of Mind (ToM) approaches for Autonomous Cyber Operations. Upon learning a robust prior, ToM models can predict an agent's goals, behaviours, and contextual beliefs given only a handful of past behaviour observations. In this paper, we introduce a novel Graph Neural Network (GNN)-based ToM architecture tailored for cyber-defence, Graph-In, Graph-Out (GIGO)-ToM, which can accurately predict both the targets and attack trajectories of adversarial cyber agents over arbitrary computer network topologies. To evaluate the latter, we propose a novel extension of the Wasserstein distance for measuring the similarity of graph-based probability distributions. Whereas the standard Wasserstein distance lacks a fixed reference scale, we introduce a graph-theoretic normalization factor that enables a standardized comparison between networks of different sizes. We furnish this metric, which we term the Network Transport Distance (NTD), with a weighting function that emphasizes predictions according to custom node features, allowing network operators to explore arbitrary strategic considerations. Benchmarked against a Graph-In, Dense-Out (GIDO)-ToM architecture in an abstract cyber-defence environment, our empirical evaluations show that GIGO-ToM can accurately predict the goals and behaviours of various unseen cyber-attacking agents across a range of network topologies, as well as learn embeddings that can effectively characterize their policies.

==> figures/agent_results/deterministic/ForestNetwork_durations.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0
BlueMSNDeterministic,489.09,114.04,481.36,500.0,496.66,496.42,496.66,493.63,497.05
BlueMSNRNV,497.58,78.7,500.0,500.0,500.0,495.75,496.38,500.0,495.72
BlueMSNRNVRestore,497.06,86.04,500.0,500.0,495.15,492.84,500.0,500.0,500.0
BlueMSNRestore,500.0,98.67,490.22,500.0,498.15,500.0,500.0,500.0,500.0
BlueMSNStochastic,500.0,103.24,498.83,500.0,500.0,498.07,500.0,500.0,500.0
BlueRandom,115.55,46.74,206.22,238.0,142.91,137.6,124.21,160.49,134.45
BlueRandomSmart,309.68,199.91,472.02,474.57,381.63,311.78,385.71,393.23,391.36
BlueRestore,500.0,109.11,500.0,500.0,497.22,497.07,498.44,500.0,500.0
BlueSleep,85.84,19.19,116.43,159.25,109.08,111.73,114.76,99.46,112.51


==> figures/agent_results/deterministic/ForestNetwork_results.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
BlueMSNDeterministic,0.94,0.02,0.9,1.0,0.98,0.98,0.98,0.97,0.99
BlueMSNRNV,0.99,0.0,1.0,1.0,1.0,0.99,0.99,1.0,0.99
BlueMSNRNVRestore,0.99,0.0,1.0,1.0,0.99,0.98,1.0,1.0,1.0
BlueMSNRestore,1.0,0.0,0.97,1.0,0.99,1.0,1.0,1.0,1.0
BlueMSNStochastic,1.0,0.01,0.99,1.0,1.0,0.98,1.0,1.0,1.0
BlueRandom,0.04,0.0,0.13,0.16,0.04,0.04,0.01,0.06,0.01
BlueRandomSmart,0.5,0.3,0.93,0.93,0.69,0.53,0.71,0.72,0.72
BlueRestore,1.0,0.02,1.0,1.0,0.99,0.98,0.99,1.0,1.0
BlueSleep,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> figures/agent_results/deterministic/ForestNetwork_rewards.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,-3326.51,-3324.55,-3388.72,-3389.75,-3351.34,-3349.15,-3350.66,-3348.62,-3349.05
BlueMSNDeterministic,61.69,-49.9,26.19,29.28,47.19,51.41,52.88,46.24,50.9
BlueMSNRNV,164.33,-60.56,96.27,97.44,137.19,133.21,135.36,139.25,134.96
BlueMSNRNVRestore,99.25,-70.38,57.76,56.46,78.21,74.92,81.34,85.75,80.55
BlueMSNRestore,45.61,-70.58,23.1,26.86,38.82,37.8,37.69,39.16,39.06
BlueMSNStochastic,139.9,-53.31,80.95,81.08,120.31,116.78,117.61,120.49,116.47
BlueRandom,-1424.54,-534.28,-3342.88,-4057.49,-1993.61,-1776.46,-1459.18,-2403.73,-1679.39
BlueRandomSmart,-2726.55,-1552.57,-2243.33,-2189.74,-2571.26,-2366.15,-2587.6,-2289.04,-2423.3
BlueRestore,-49.97,-87.2,-27.35,-28.01,-42.17,-39.82,-40.71,-42.19,-39.3
BlueSleep,-329.09,-98.58,-324.32,-544.88,-419.92,-434.26,-428.0,-370.02,-430.67


==> figures/agent_results/deterministic/OpticalCoreNetwork_durations.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0
BlueMSNDeterministic,462.64,87.91,425.52,499.09,484.69,489.36,493.2,483.56,496.52
BlueMSNRNV,486.24,68.34,485.98,500.0,499.98,482.89,496.28,495.63,494.98
BlueMSNRNVRestore,487.96,66.74,483.6,500.0,495.63,485.3,500.0,499.33,496.61
BlueMSNRestore,492.64,82.86,483.97,500.0,494.56,485.66,500.0,499.93,499.74
BlueMSNStochastic,492.84,75.2,487.57,500.0,498.44,496.28,495.96,498.6,496.32
BlueRandom,71.7,23.44,138.25,148.6,91.9,99.51,104.29,96.12,95.71
BlueRandomSmart,222.15,120.5,435.21,468.32,336.94,314.1,342.87,341.83,352.74
BlueRestore,489.76,70.09,490.74,500.0,499.05,493.93,496.82,498.43,496.91
BlueSleep,60.51,14.77,80.33,104.73,73.89,74.58,75.13,69.75,81.21


==> figures/agent_results/deterministic/OpticalCoreNetwork_results.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
BlueMSNDeterministic,0.83,0.01,0.69,0.98,0.94,0.95,0.98,0.94,0.98
BlueMSNRNV,0.94,0.0,0.93,1.0,0.99,0.96,0.99,0.99,0.98
BlueMSNRNVRestore,0.96,0.0,0.91,1.0,0.98,0.96,1.0,0.99,0.99
BlueMSNRestore,0.96,0.0,0.95,1.0,0.97,0.96,1.0,0.99,0.99
BlueMSNStochastic,0.97,0.0,0.96,1.0,0.99,0.99,0.98,0.99,0.99
BlueRandom,0.01,0.0,0.07,0.03,0.0,0.01,0.0,0.03,0.02
BlueRandomSmart,0.32,0.17,0.84,0.92,0.6,0.55,0.6,0.6,0.63
BlueRestore,0.96,0.0,0.97,1.0,0.98,0.98,0.99,0.99,0.98
BlueSleep,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> figures/agent_results/deterministic/OpticalCoreNetwork_rewards.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,-3329.77,-3328.19,-3391.65,-3391.14,-3351.51,-3353.75,-3352.77,-3352.54,-3353.9
BlueMSNDeterministic,77.95,-60.62,27.38,51.34,66.9,69.96,70.73,69.45,72.58
BlueMSNRNV,150.58,-66.89,85.48,90.43,129.72,117.03,127.73,126.83,125.81
BlueMSNRNVRestore,85.04,-77.58,44.76,48.83,68.55,61.57,68.88,75.77,66.88
BlueMSNRestore,44.05,-76.2,21.26,26.17,36.12,33.7,36.21,38.7,37.41
BlueMSNStochastic,135.37,-65.9,74.08,80.63,114.22,110.9,109.93,118.66,111.96
BlueRandom,-643.57,-208.21,-1899.14,-1829.28,-851.86,-961.73,-1105.55,-1003.12,-981.82
BlueRandomSmart,-1427.86,-727.01,-1773.13,-2059.36,-1996.68,-1965.39,-2156.79,-1741.08,-2166.61
BlueRestore,-49.8,-91.42,-28.04,-26.89,-39.78,-38.81,-39.36,-41.12,-39.13
BlueSleep,-203.02,-96.78,-182.47,-264.0,-227.51,-231.36,-223.75,-208.67,-265.48


==> figures/agent_results/deterministic/TreeNetwork_durations.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0
BlueMSNDeterministic,396.95,77.3,354.84,483.97,453.53,465.29,477.26,448.41,480.57
BlueMSNRNV,455.59,42.39,413.55,493.81,498.91,454.31,478.2,484.2,473.48
BlueMSNRNVRestore,451.12,36.26,380.7,487.34,480.33,475.23,455.21,477.75,474.48
BlueMSNRestore,425.16,42.88,402.8,500.0,466.32,477.06,494.03,491.5,471.41
BlueMSNStochastic,448.11,44.76,391.6,493.67,470.93,461.36,472.49,473.35,489.18
BlueRandom,63.96,20.7,86.29,118.74,77.49,62.45,69.53,51.95,75.28
BlueRandomSmart,135.24,99.6,387.01,402.58,197.6,214.59,255.34,246.6,299.48
BlueRestore,404.04,45.81,412.19,498.46,486.0,470.5,468.49,476.09,479.13
BlueSleep,32.69,11.86,36.85,67.32,42.24,41.68,43.49,40.72,41.52


==> figures/agent_results/deterministic/TreeNetwork_results.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
BlueMSNDeterministic,0.63,0.01,0.57,0.93,0.81,0.89,0.92,0.78,0.94
BlueMSNRNV,0.87,0.0,0.74,0.98,0.97,0.87,0.92,0.94,0.91
BlueMSNRNVRestore,0.81,0.0,0.67,0.97,0.9,0.9,0.86,0.93,0.9
BlueMSNRestore,0.74,0.0,0.68,1.0,0.87,0.88,0.95,0.94,0.88
BlueMSNStochastic,0.77,0.01,0.63,0.97,0.87,0.86,0.9,0.89,0.95
BlueRandom,0.03,0.0,0.02,0.03,0.01,0.02,0.02,0.0,0.03
BlueRandomSmart,0.19,0.16,0.75,0.77,0.32,0.36,0.45,0.42,0.54
BlueRestore,0.65,0.0,0.68,0.99,0.95,0.89,0.91,0.93,0.92
BlueSleep,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> figures/agent_results/deterministic/TreeNetwork_rewards.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,-2829.86,-2827.55,-2893.26,-2893.41,-2851.54,-2848.26,-2856.28,-2852.96,-2858.54
BlueMSNDeterministic,79.76,-64.6,18.24,67.78,84.96,93.09,94.65,81.95,94.09
BlueMSNRNV,130.03,-79.93,55.39,87.18,126.07,105.13,114.59,120.99,111.48
BlueMSNRNVRestore,68.53,-87.83,10.57,45.49,62.27,56.84,50.97,65.74,58.32
BlueMSNRestore,23.93,-87.26,1.59,27.6,32.0,34.74,37.32,37.18,30.7
BlueMSNStochastic,118.59,-79.5,40.69,80.55,109.88,101.89,106.47,113.33,112.43
BlueRandom,-620.59,-189.51,-851.85,-1152.75,-709.15,-537.54,-626.11,-377.44,-672.24
BlueRandomSmart,-680.27,-547.88,-1450.26,-1533.96,-894.75,-1036.93,-1270.16,-1049.37,-1429.55
BlueRestore,-61.03,-94.48,-39.79,-29.3,-45.41,-45.14,-45.86,-47.39,-44.91
BlueSleep,-121.0,-96.04,-102.48,-154.69,-135.26,-130.76,-134.46,-125.67,-132.28


==> figures/agent_results/deterministic/all_durations.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0,500.0
BlueMSNDeterministic,449.56,93.08,420.57,494.35,478.29,483.69,489.04,475.2,491.38
BlueMSNRNV,479.8,63.14,466.51,497.94,499.63,477.65,490.29,493.28,488.06
BlueMSNRNVRestore,478.71,63.01,454.77,495.78,490.37,484.46,485.07,492.36,490.36
BlueMSNRestore,472.6,74.8,459.0,500.0,486.34,487.57,498.01,497.14,490.38
BlueMSNStochastic,480.32,74.4,459.33,497.89,489.79,485.24,489.48,490.65,495.17
BlueRandom,83.74,30.29,143.59,168.45,104.1,99.85,99.34,102.85,101.81
BlueRandomSmart,222.36,140.0,431.41,448.49,305.39,280.16,327.97,327.22,347.86
BlueRestore,464.6,75.0,467.64,499.49,494.09,487.17,487.92,491.51,492.01
BlueSleep,59.68,15.27,77.87,110.43,75.07,76.0,77.79,69.98,78.41


==> figures/agent_results/deterministic/all_results.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
BlueMSNDeterministic,0.8,0.01,0.72,0.97,0.91,0.94,0.96,0.9,0.97
BlueMSNRNV,0.93,0.0,0.89,0.99,0.99,0.94,0.97,0.98,0.96
BlueMSNRNVRestore,0.92,0.0,0.86,0.99,0.96,0.95,0.95,0.97,0.96
BlueMSNRestore,0.9,0.0,0.87,1.0,0.94,0.95,0.98,0.98,0.96
BlueMSNStochastic,0.91,0.01,0.86,0.99,0.95,0.94,0.96,0.96,0.98
BlueRandom,0.03,0.0,0.07,0.07,0.02,0.02,0.01,0.03,0.02
BlueRandomSmart,0.34,0.21,0.84,0.87,0.54,0.48,0.59,0.58,0.63
BlueRestore,0.87,0.01,0.88,1.0,0.97,0.95,0.96,0.97,0.97
BlueSleep,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> figures/agent_results/deterministic/all_rewards.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreferenceSP (alpha=0.01),RedHVTSimple (alpha=0.01),RedRandomSimple (alpha=0.01),RedRandomSmart (alpha=0.01),RedTargetConnected (alpha=0.01),RedTargetResilient (alpha=0.01),RedTargetUnconnected (alpha=0.01),RedTargetVulnerable (alpha=0.01)
BlueIsolate,-3162.04,-3160.1,-3224.54,-3224.76,-3184.8,-3183.72,-3186.57,-3184.71,-3187.16
BlueMSNDeterministic,73.13,-58.37,23.93,49.47,66.35,71.49,72.76,65.88,72.53
BlueMSNRNV,148.31,-69.13,79.05,91.68,130.99,118.46,125.89,129.02,124.08
BlueMSNRNVRestore,84.27,-78.6,37.7,50.26,69.68,64.44,67.07,75.75,68.58
BlueMSNRestore,37.86,-78.01,15.32,26.88,35.65,35.41,37.07,38.35,35.72
BlueMSNStochastic,131.29,-66.23,65.24,80.75,114.8,109.86,111.34,117.49,113.62
BlueRandom,-896.23,-310.67,-2031.29,-2346.51,-1184.87,-1091.91,-1063.61,-1261.43,-1111.15
BlueRandomSmart,-1611.56,-942.48,-1822.24,-1927.68,-1820.9,-1789.49,-2004.85,-1693.16,-2006.49
BlueRestore,-53.6,-91.03,-31.73,-28.06,-42.45,-41.26,-41.98,-43.57,-41.12
BlueSleep,-217.7,-97.13,-203.09,-321.19,-260.9,-265.46,-262.07,-234.79,-276.14


==> figures/agent_results/deterministic/results.csv <==
,blue,blue_name,red,red_name,net,hvn_indexes,num_of_random_entry_nodes,n_nodes,results,rewards,durations,red_alpha
0,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-96.03800000000001,11.86,0.01
1,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-189.5147172762758,20.7,0.01
2,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-121.00200000000001,32.69,0.01
3,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-102.48133333333334,36.85,0.01
4,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-125.67166666666667,40.72,0.01
5,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-132.27700000000002,41.52,0.01
6,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-134.45733333333337,43.49,0.01
7,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-130.7596666666667,41.68,0.01
8,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-135.26266666666666,42.24,0.01
9,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-87.828164,36.26,0.01
10,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-79.930593,42.39,0.01
11,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.01,-79.49994000000001,44.76,0.01
12,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-154.68933333333334,67.32,0.01
13,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-87.259307,42.88,0.01
14,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-94.47686900000001,45.81,0.01
15,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-377.4378020336065,51.95,0.01
16,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.02,-537.5385573756187,62.45,0.01
17,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.03,-620.588780621054,63.96,0.01
18,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.02,-626.1082622789909,69.53,0.01
19,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.01,-64.59802899999998,77.3,0.01
20,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.16,-547.8753286666654,99.6,0.01
21,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.01,-709.1461959221683,77.49,0.01
22,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.03,-672.2425372040578,75.28,0.01
23,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.02,-851.8476000846237,86.29,0.01
24,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.19,-680.2717556666647,135.24,0.01
25,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.03,-1152.7502011573254,118.74,0.01
26,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.32,-894.7461063333322,197.6,0.01
27,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.36,-1036.9318069999986,214.59,0.01
28,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.42,-1049.3717296666657,246.6,0.01
29,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.45,-1270.1595469999975,255.34,0.01
30,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.54,-1429.5460106666644,299.48,0.01
31,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.75,-1450.2646253333342,387.01,0.01
32,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.77,-1533.9569946666668,402.58,0.01
33,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-96.77900000000001,14.77,0.01
34,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-208.20736807692157,23.44,0.01
35,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.57,18.23544500000001,354.84,0.01
36,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.67,10.567097000000008,380.7,0.01
37,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.63,40.68909700000002,391.6,0.01
38,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2893.409118999999,500.0,0.01
39,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2829.8564429999974,500.0,0.01
40,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2893.262369999999,500.0,0.01
41,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.68,1.5925270000000002,402.8,0.01
42,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-203.01640740740743,60.51,0.01
43,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2827.554074999998,500.0,0.01
44,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2851.536820999999,500.0,0.01
45,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2856.278710999998,500.0,0.01
46,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-223.74781481481492,75.13,0.01
47,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2858.5433139999977,500.0,0.01
48,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2848.259632999998,500.0,0.01
49,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2852.964179999999,500.0,0.01
50,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-208.6672222222222,69.75,0.01
51,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-182.47407407407408,80.33,0.01
52,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-227.51129629629628,73.89,0.01
53,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-231.35866666666664,74.58,0.01
54,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.68,-39.79425799999999,412.19,0.01
55,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.74,55.39326400000002,413.55,0.01
56,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.63,79.75869400000005,396.95,0.01
57,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-265.4822962962963,81.21,0.01
58,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-643.573550223174,71.7,0.01
59,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-77.58405599999999,66.74,0.01
60,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-66.88737,68.34,0.01
61,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-264.00259259259275,104.73,0.01
62,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.65,-61.03005999999995,404.04,0.01
63,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-91.416032,70.09,0.01
64,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-65.89650400000001,75.2,0.01
65,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.74,23.92586000000003,425.16,0.01
66,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.81,84.963063,453.53,0.01
67,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-60.621671,87.91,0.01
68,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.17,-727.0087945925917,120.5,0.01
69,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-76.202918,82.86,0.01
70,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.86,50.97331200000005,455.21,0.01
71,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-851.8611620107145,91.9,0.01
72,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.03,-1003.1157794609684,96.12,0.01
73,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.78,81.94963700000004,448.41,0.01
74,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.02,-981.8223193530586,95.71,0.01
75,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,32.00311900000003,466.32,0.01
76,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,67.782831,483.97,0.01
77,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-961.7282157511302,99.51,0.01
78,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.97,80.54641100000003,493.67,0.01
79,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,109.87760700000007,470.93,0.01
80,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,93.08670099999989,465.29,0.01
81,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.92,94.65398599999997,477.26,0.01
82,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.88,30.69552700000002,471.41,0.01
83,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,105.12525876461041,454.31,0.01
84,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.98,87.180664,493.81,0.01
85,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.97,45.48501000000002,487.34,0.01
86,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.91,-45.864759999999976,468.49,0.01
87,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.86,101.89167800000007,461.36,0.01
88,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.99,-29.295885,498.46,0.01
89,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.91,111.48260307773745,473.48,0.01
90,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.77,118.58964600000002,448.11,0.01
91,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-1105.552687496017,104.29,0.01
92,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.94,94.094561,480.57,0.01
93,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.9,106.47322600000003,472.49,0.01
94,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.81,68.52769300000006,451.12,0.01
95,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.9,58.319730000000064,474.48,0.01
96,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.9,62.26803300000006,480.33,0.01
97,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.92,114.58581268207983,478.2,0.01
98,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,113.32828900000003,473.35,0.01
99,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,27.599923999999998,500.0,0.01
100,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,130.02513555091195,455.59,0.01
101,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.95,112.42806000000002,489.18,0.01
102,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,-45.14173399999998,470.5,0.01
103,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.92,-44.91161399999998,479.13,0.01
104,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.9,56.842405000000056,475.23,0.01
105,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.95,-45.40722899999997,486.0,0.01
106,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.94,120.99409694642873,484.2,0.01
107,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.95,37.31792500000002,494.03,0.01
108,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.88,34.73994300000002,477.06,0.01
109,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,-47.39405599999996,476.09,0.01
110,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,65.73891100000007,477.75,0.01
111,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.97,126.0727887749904,498.91,0.01
112,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.94,37.17684000000001,491.5,0.01
113,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.03,-1829.2813683810052,148.6,0.01
114,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.07,-1899.1358531605906,138.25,0.01
115,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.32,-1427.8601637777758,222.15,0.01
116,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.55,-1965.394144703701,314.1,0.01
117,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.6,-1996.680226074074,336.94,0.01
118,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.6,-2156.787607074074,342.87,0.01
119,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.63,-2166.610931370369,352.74,0.01
120,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.6,-1741.077567148147,341.83,0.01
121,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-98.575,19.19,0.01
122,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-534.2773642112716,46.74,0.01
123,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.84,-1773.1274770000018,435.21,0.01
124,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-329.09086111111105,85.84,0.01
125,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.92,-2059.357277000001,468.32,0.01
126,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-419.9165277777778,109.08,0.01
127,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-370.0216944444445,99.46,0.01
128,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-324.32383333333337,116.43,0.01
129,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-430.6670833333334,112.51,0.01
130,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3391.135900999999,500.0,0.01
131,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-60.562512,78.7,0.01
132,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-427.99983333333336,114.76,0.01
133,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3391.6515209999984,500.0,0.01
134,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3328.188810999996,500.0,0.01
135,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3351.5110119999968,500.0,0.01
136,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3329.7653759999957,500.0,0.01
137,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3352.7659099999973,500.0,0.01
138,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3353.8963579999963,500.0,0.01
139,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-70.375517,86.04,0.01
140,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3352.5437449999968,500.0,0.01
141,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-434.26419444444446,111.73,0.01
142,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3353.7521739999966,500.0,0.01
143,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-70.579926,98.67,0.01
144,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-544.8786666666667,159.25,0.01
145,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-53.30593699999999,103.24,0.01
146,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.02,-87.197764,109.11,0.01
147,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.02,-49.896876,114.04,0.01
148,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.04,-1424.5351804513555,115.55,0.01
149,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-1459.182139228454,124.21,0.01
150,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-1679.3861756682331,134.45,0.01
151,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.04,-1776.4577589653138,137.6,0.01
152,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.04,-1993.61269399003,142.91,0.01
153,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.3,-1552.5706853333315,199.91,0.01
154,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.69,27.38252603703712,425.52,0.01
155,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.06,-2403.731613022907,160.49,0.01
156,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,21.26122500000001,483.97,0.01
157,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,74.07863,487.57,0.01
158,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.93,85.483341,485.98,0.01
159,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,-28.044340999999985,490.74,0.01
160,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,80.627173,500.0,0.01
161,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,90.43199400000003,500.0,0.01
162,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.91,44.75925199999999,483.6,0.01
163,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,26.171208000000014,500.0,0.01
164,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-26.89039199999999,500.0,0.01
165,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,48.82965299999998,500.0,0.01
166,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,114.219656,498.44,0.01
167,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,111.955553,496.32,0.01
168,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,109.92899299999998,495.96,0.01
169,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,117.03141300000004,482.89,0.01
170,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,36.120039999999996,494.56,0.01
171,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-39.359315,496.82,0.01
172,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,125.81362186987255,494.98,0.01
173,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,61.56716699999998,485.3,0.01
174,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-39.134683,496.91,0.01
175,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-39.77987300000001,499.05,0.01
176,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,66.87649899999998,496.61,0.01
177,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,37.412758,499.74,0.01
178,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,110.901897,496.28,0.01
179,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,36.210163,500.0,0.01
180,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-38.81318400000001,493.93,0.01
181,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,33.700157999999995,485.66,0.01
182,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,51.343738555555674,499.09,0.01
183,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,127.73255792649329,496.28,0.01
184,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,126.82866843307434,495.63,0.01
185,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.83,77.95087392592599,462.64,0.01
186,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,129.72029714510026,499.98,0.01
187,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,68.55325399999997,495.63,0.01
188,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,118.65791499999997,498.6,0.01
189,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-41.122057000000005,498.43,0.01
190,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,68.88325099999997,500.0,0.01
191,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,66.89523603703715,484.69,0.01
192,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.5,-2726.552303888889,309.68,0.01
193,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,70.73179655555566,493.2,0.01
194,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,75.76822599999996,499.33,0.01
195,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,72.58453559259272,496.52,0.01
196,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,38.702605999999996,499.93,0.01
197,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,69.4460781851853,483.56,0.01
198,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,69.96195422222235,489.36,0.01
199,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,-49.795026000000036,489.76,0.01
200,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,135.37209799999994,492.84,0.01
201,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.53,-2366.147934888885,311.78,0.01
202,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.13,-3342.8783323869725,206.22,0.01
203,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,85.04296599999996,487.96,0.01
204,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,150.57630694556968,486.24,0.01
205,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,44.050361999999986,492.64,0.01
206,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.16,-4057.4909176557085,238.0,0.01
207,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.69,-2571.262020333331,381.63,0.01
208,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.71,-2587.595535666664,385.71,0.01
209,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.72,-2289.036714777775,393.23,0.01
210,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.72,-2423.300181333331,391.36,0.01
211,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.93,-2189.738951999999,474.57,0.01
212,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.93,-2243.3252139999986,472.02,0.01
213,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3388.719970999999,500.0,0.01
214,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3389.7491869999994,500.0,0.01
215,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3326.5079659999956,500.0,0.01
216,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3350.6603329999966,500.0,0.01
217,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3348.6180279999967,500.0,0.01
218,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3324.5542769999947,500.0,0.01
219,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3349.0493039999956,500.0,0.01
220,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3351.3402169999963,500.0,0.01
221,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3349.147117999997,500.0,0.01
222,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,26.861199999999993,500.0,0.01
223,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,23.098946999999995,490.22,0.01
224,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,81.08020899999998,500.0,0.01
225,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-27.346541000000013,500.0,0.01
226,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-28.00547800000001,500.0,0.01
227,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,80.95342999999998,498.83,0.01
228,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,97.436469,500.0,0.01
229,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,96.26946199999999,500.0,0.01
230,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,56.461748000000036,500.0,0.01
231,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,57.76124800000003,500.0,0.01
232,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,38.820469,498.15,0.01
233,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,39.06042700000001,500.0,0.01
234,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-40.708468999999994,498.44,0.01
235,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,117.60660299999998,500.0,0.01
236,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,78.21095499999998,495.15,0.01
237,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-39.30098199999999,500.0,0.01
238,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,37.692221,500.0,0.01
239,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,116.47122899999998,500.0,0.01
240,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-42.174575999999995,497.22,0.01
241,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,120.30768999999995,500.0,0.01
242,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,134.9573700000001,495.72,0.01
243,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,135.35775400000006,496.38,0.01
244,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,39.16263000000001,500.0,0.01
245,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,37.802012000000005,500.0,0.01
246,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,-39.820677999999994,497.07,0.01
247,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,137.18697600000007,500.0,0.01
248,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,80.54896300000001,500.0,0.01
249,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,29.275613222222336,500.0,0.01
250,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,139.2520300000001,500.0,0.01
251,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,116.78354299999997,498.07,0.01
252,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,81.33911599999999,500.0,0.01
253,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,120.49148499999995,500.0,0.01
254,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,133.21318400000007,495.75,0.01
255,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,74.91568700000002,492.84,0.01
256,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-42.187394,500.0,0.01
257,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,85.75436100000003,500.0,0.01
258,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,139.90452599999998,500.0,0.01
259,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-49.96550999999997,500.0,0.01
260,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,45.609220000000015,500.0,0.01
261,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,52.88235844444449,496.66,0.01
262,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,164.32903588083389,497.58,0.01
263,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.9,26.186126555555653,481.36,0.01
264,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,50.90202511111116,497.05,0.01
265,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,47.19381277777786,496.66,0.01
266,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,99.24625488888886,497.06,0.01
267,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,51.406799111111134,496.42,0.01
268,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.94,61.68990677777781,489.09,0.01
269,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,46.238368555555624,493.63,0.01


==> figures/agent_results/deterministic/results_against_non_isolate_agents.csv <==
,blue,blue_name,red,red_name,net,hvn_indexes,num_of_random_entry_nodes,n_nodes,results,rewards,durations,red_alpha
0,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-82.92673799999999,37.91,0.01
1,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-86.47667200000002,44.25,0.01
2,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-79.08648899999999,43.63,0.01
3,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-94.482868,45.85,0.01
4,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-94.18119299999998,48.68,0.5
5,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-84.22622799999999,47.21,0.5
6,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-75.155525,54.11,0.5
7,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-85.57758,49.68,0.5
8,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-83.598097,49.61,0.01
9,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-76.972922,48.23,0.5
10,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.01,-68.473137,67.96,0.01
11,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-64.07993899999998,78.93,0.5
12,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.5,27.160048000000003,346.43,0.5
13,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.6,70.99668700000005,397.1,0.5
14,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.7,39.90045600000001,410.98,0.01
15,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.69,8.611262000000004,408.07,0.5
16,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.71,69.19436107179537,407.98,0.5
17,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.66,80.06923300000005,400.05,0.01
18,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.59,80.89495000000005,401.34,0.5
19,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.67,65.24314600000001,416.79,0.5
20,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.79,60.84672200000002,428.59,0.01
21,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.73,54.78893100000002,427.23,0.01
22,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.7,-45.187872,415.5,0.5
23,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.66,31.706873000000023,416.46,0.5
24,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.76,27.175377000000015,428.82,0.01
25,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.66,17.695531000000038,398.68,0.01
26,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.75,-37.399203,431.9,0.01
27,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.75,12.513387999999999,439.76,0.01
28,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-78.240245,64.8,0.5
29,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-79.35737899999998,62.96,0.01
30,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-66.702359,67.77,0.5
31,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-78.99542600000001,71.25,0.01
32,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-65.20913999999999,72.37,0.01
33,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.71,56.02968800000006,416.95,0.5
34,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.84,86.80688599999998,453.91,0.01
35,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.71,25.518295000000045,423.4,0.5
36,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.89,76.455537,467.23,0.5
37,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.76,113.31655387455065,423.27,0.5
38,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-63.90813300000001,79.88,0.01
39,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.76,100.05274900000002,454.06,0.5
40,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.77,-54.969765999999964,443.63,0.5
41,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-60.379619000000005,87.73,0.01
42,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.85,102.61522177383033,454.52,0.01
43,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.8,81.53649000000003,449.91,0.01
44,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-75.735225,83.95,0.5
45,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.86,99.97107999999999,461.94,0.5
46,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-60.806003000000004,87.18,0.5
47,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.73,58.11895500000006,424.34,0.01
48,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.73,115.805158,435.77,0.5
49,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.81,112.08624927375087,441.65,0.5
50,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.83,60.68936000000006,448.19,0.5
51,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.84,118.31660707094274,451.2,0.5
52,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.91,93.15323700000003,478.5,0.5
53,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.89,26.649644000000016,472.5,0.5
54,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.95,83.65938400000003,483.63,0.01
55,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-90.19795600000002,83.5,0.5
56,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.85,106.7909036666667,464.13,0.01
57,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.77,108.91793500000006,443.83,0.5
58,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.83,-52.88545199999996,449.99,0.5
59,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.86,118.24235300000002,459.08,0.5
60,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.87,100.52075499999995,463.8,0.5
61,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.84,113.04025900000005,459.46,0.5
62,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,91.74956799999998,472.08,0.01
63,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-89.826007,83.82,0.01
64,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.81,34.756544000000034,460.55,0.5
65,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.85,-51.85573099999995,455.67,0.5
66,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,56.39543000000006,461.13,0.01
67,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,31.51890400000002,464.26,0.01
68,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,104.55869200000005,471.38,0.01
69,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.93,-38.330930999999985,478.52,0.5
70,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.81,101.45104500000004,460.45,0.01
71,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.83,62.99563400000007,457.43,0.5
72,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.91,94.03035699999992,471.96,0.01
73,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.86,120.41640600000002,467.01,0.5
74,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-56.387186000000014,98.07,0.5
75,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.85,121.67066570766912,459.93,0.5
76,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.85,34.54788400000004,464.87,0.5
77,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,112.52655467569053,469.86,0.01
78,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.79,-52.154344999999964,451.31,0.5
79,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.88,36.612190000000034,469.19,0.5
80,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.9,127.62892207127942,469.26,0.5
81,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.98,-29.149986,493.98,0.01
82,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.85,33.630349000000045,457.14,0.5
83,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.92,32.33135900000001,474.4,0.01
84,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.97,45.86737500000003,490.37,0.01
85,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.99,72.607902,496.73,0.01
86,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.84,119.15860900000003,459.38,0.5
87,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,105.78104500000005,474.4,0.01
88,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.91,55.705405000000056,479.45,0.5
89,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.86,129.56125972022457,453.86,0.01
90,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.88,60.59381500000007,470.54,0.01
91,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.89,110.27847999999994,473.01,0.5
92,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.84,66.3591543333334,455.52,0.5
93,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.99,28.246522,497.29,0.01
94,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,84.78463600000003,500.0,0.01
95,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,51.38220900000004,460.59,0.01
96,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.78,122.45062600000003,451.26,0.01
97,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.88,109.82981749484757,465.32,0.01
98,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.96,107.69814844127143,492.34,0.5
99,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.84,60.96536800000006,457.9,0.5
100,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.91,-44.854512999999976,476.62,0.01
101,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.81,-56.625816999999955,452.53,0.5
102,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,-47.16514899999997,469.38,0.01
103,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,118.53589251893929,484.73,0.01
104,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.91,65.17952400000009,480.31,0.01
105,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,-46.076087999999956,482.81,0.01
106,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.94,116.63256071949068,479.23,0.01
107,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,35.93130700000001,486.45,0.01
108,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.87,67.96136000000006,476.02,0.5
109,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.86,-44.37080299999998,474.55,0.01
110,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.88,36.943833333333366,470.26,0.5
111,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.95,-44.25301699999996,488.07,0.01
112,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.98,101.36678899999995,494.34,0.01
113,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.8,-56.66827799999994,460.28,0.01
114,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,36.60273600000002,481.69,0.01
115,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.93,133.72941489948872,481.5,0.5
116,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.92,-52.88649399999995,476.18,0.5
117,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.94,71.53537200000007,487.46,0.01
118,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.96,122.10415000000005,494.16,0.01
119,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.96,39.70056200000003,493.64,0.01
120,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-61.404107999999994,85.15,0.5
121,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-68.883637,88.6,0.01
122,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.02,-51.69370999999999,97.98,0.5
123,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.02,-49.142981,101.2,0.01
124,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.02,-52.800546,104.29,0.01
125,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-51.01971599999999,109.94,0.01
126,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-69.826336,102.72,0.5
127,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-65.41406400000001,100.36,0.5
128,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-52.42685800000001,108.51,0.5
129,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-87.608594,105.92,0.5
130,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-86.828372,110.62,0.01
131,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.03,-66.31374299999999,115.37,0.01
132,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.69,39.52072448148157,425.09,0.5
133,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.74,33.757156259259325,438.84,0.01
134,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.92,82.70007000000001,476.9,0.01
135,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.9,101.28449600000002,472.9,0.5
136,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,24.27009700000001,491.36,0.01
137,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,79.69656,500.0,0.01
138,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.9,-36.590144999999985,478.02,0.5
139,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,44.681701000000004,482.63,0.01
140,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.93,-28.16766599999999,486.86,0.01
141,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,109.55773899999997,485.31,0.01
142,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,27.853250000000003,482.17,0.5
143,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,26.692504000000014,500.0,0.01
144,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,77.695512,496.74,0.01
145,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.9,53.061086999999986,474.68,0.5
146,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,31.513504,495.55,0.5
147,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,90.09834000000001,497.63,0.01
148,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-26.61012399999998,498.98,0.01
149,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,47.936417,495.78,0.01
150,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,95.36998100000001,491.34,0.5
151,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,109.32896999999998,493.33,0.01
152,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,111.221062,496.47,0.5
153,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,99.70827199999998,500.0,0.5
154,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,111.66097599999999,495.39,0.01
155,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,124.25528599999998,490.88,0.5
156,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,61.133404999999975,496.5,0.5
157,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-34.58136,499.32,0.5
158,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,48.356543814814934,492.38,0.01
159,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,137.3540269766437,485.32,0.5
160,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,126.82783199999996,489.9,0.5
161,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.82,73.3542312222223,451.74,0.5
162,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,37.125952000000005,496.91,0.01
163,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,127.49517251646348,495.57,0.01
164,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.91,58.65221499999996,476.61,0.01
165,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,37.45857099999999,496.28,0.01
166,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,138.39885996637707,488.71,0.5
167,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,141.70106304775152,491.07,0.5
168,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,63.352865851851966,493.3,0.5
169,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.88,76.55691037037045,473.67,0.5
170,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,65.00420599999998,489.75,0.01
171,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,41.44266999999998,493.88,0.5
172,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-39.782968000000004,494.1,0.01
173,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,69.38476699999995,492.59,0.01
174,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-41.240402,495.98,0.01
175,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,127.010234,500.0,0.5
176,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,121.568185,489.12,0.5
177,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,36.358895000000004,492.56,0.01
178,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,37.303891,500.0,0.01
179,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,110.40263100000001,494.21,0.01
180,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,40.16410099999998,495.06,0.5
181,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-39.77517099999999,496.84,0.01
182,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,66.78471699999997,493.7,0.01
183,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,121.98134329655791,490.98,0.01
184,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.93,77.92014518518528,479.05,0.5
185,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.91,77.52556744444455,480.29,0.5
186,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,127.16678485258569,500.0,0.01
187,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,73.82779099999995,486.45,0.5
188,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,125.500296066094,499.63,0.01
189,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-44.562765000000006,495.87,0.5
190,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-44.94763600000002,493.71,0.5
191,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,41.797788999999995,500.0,0.5
192,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,80.22744499999997,494.66,0.5
193,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,41.08677499999997,491.22,0.5
194,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,118.19588199999997,500.0,0.01
195,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-45.988215000000025,498.84,0.5
196,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.9,68.52687270370382,484.64,0.01
197,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-39.192116000000006,495.1,0.01
198,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,75.15999999999997,492.66,0.5
199,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,129.37880300000003,496.09,0.01
200,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,38.350629000000005,496.88,0.01
201,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,68.02577740740755,486.8,0.01
202,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.92,68.25016900000011,480.45,0.01
203,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.93,-45.43825600000003,489.9,0.5
204,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,131.81910599999992,497.55,0.5
205,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,131.20056399999999,485.96,0.01
206,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,70.08396625925938,492.33,0.01
207,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-40.006298,499.15,0.01
208,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,40.98751799999998,488.1,0.5
209,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,84.57472599999997,492.64,0.5
210,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,143.30214400000003,495.64,0.5
211,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,43.520762,500.0,0.5
212,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,134.07749199999998,490.28,0.5
213,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,69.10743007407419,487.28,0.01
214,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,145.65767325581902,497.85,0.5
215,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-45.97203500000003,500.0,0.5
216,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,75.98106999999999,500.0,0.01
217,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,81.20063299999995,479.15,0.01
218,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,75.18157199999995,496.06,0.5
219,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.91,82.10234011111119,478.05,0.01
220,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,42.88591199999999,494.12,0.01
221,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.92,82.49897574074085,487.71,0.5
222,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,83.8344716296297,493.74,0.5
223,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-49.93937800000004,493.03,0.01
224,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-50.17605800000004,495.19,0.5
225,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,155.17937228742005,499.28,0.01
226,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,155.76010093379665,497.58,0.5
227,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,86.64963599999993,495.42,0.5
228,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,82.56652799999996,500.0,0.01
229,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,27.83636799999999,500.0,0.01
230,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,26.008841999999994,496.16,0.01
231,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,81.80857999999998,500.0,0.01
232,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-27.71887400000001,500.0,0.01
233,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.95,30.267030999999996,490.06,0.5
234,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,98.03079799999998,500.0,0.01
235,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,31.962190999999997,495.82,0.5
236,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,101.04929699999997,500.0,0.5
237,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-27.53251100000001,500.0,0.01
238,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,112.84655399999998,490.95,0.01
239,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,98.672108,500.0,0.01
240,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-34.491559,500.0,0.5
241,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,58.14612000000001,500.0,0.01
242,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,117.10022799999997,496.08,0.01
243,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,59.53845100000003,500.0,0.01
244,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,115.02199199999995,496.68,0.01
245,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,67.104228,488.48,0.5
246,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,101.48419799999998,500.0,0.5
247,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,118.325766,494.91,0.5
248,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,121.52291600000004,500.0,0.5
249,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,37.167691,497.04,0.01
250,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,-41.65385899999999,493.08,0.01
251,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-34.89838399999999,500.0,0.5
252,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,129.520941,497.55,0.5
253,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,37.714972,500.0,0.01
254,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,37.623918,500.0,0.01
255,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,70.76905599999999,500.0,0.5
256,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,128.25786599999995,495.93,0.5
257,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,33.675114888889,495.57,0.01
258,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-40.394774000000005,499.48,0.01
259,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,136.13549100000006,499.23,0.01
260,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-41.06021199999999,500.0,0.01
261,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,134.20277000000007,499.46,0.01
262,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,137.0470390000001,500.0,0.01
263,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,41.63348800000001,495.44,0.5
264,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,79.46937100000002,498.16,0.01
265,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-47.86448899999998,498.02,0.5
266,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,131.76123599999997,500.0,0.5
267,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,43.064075000000024,500.0,0.5
268,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-45.36650099999998,496.6,0.5
269,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,42.794628,500.0,0.5
270,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,35.28170500000001,495.32,0.01
271,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,154.39258400000014,500.0,0.5
272,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,152.63106400000018,500.0,0.5
273,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,81.30281899999999,500.0,0.01
274,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-45.80743499999998,500.0,0.5
275,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,42.50923544444455,494.31,0.5
276,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,119.71715499999999,500.0,0.01
277,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,116.59873899999997,500.0,0.01
278,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,78.937943,500.0,0.01
279,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,37.659333999999994,498.45,0.01
280,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,128.50115099999996,495.95,0.5
281,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,89.06343799999999,496.11,0.5
282,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-41.965186999999986,497.12,0.01
283,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,92.38048199999999,500.0,0.5
284,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,156.36533477304263,500.0,0.5
285,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,137.1937980000001,500.0,0.01
286,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-40.61366399999999,499.98,0.01
287,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,78.05358999999997,495.97,0.01
288,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,94.31409199999996,500.0,0.5
289,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,42.15921100000002,496.31,0.5
290,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,135.79027100000008,500.0,0.01
291,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,133.193781,500.0,0.5
292,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-45.32986999999997,498.15,0.5
293,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,41.05475088888889,496.46,0.5
294,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-46.99943999999998,498.83,0.5
295,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,151.98130000000015,497.08,0.5
296,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.82,30.280492888888954,459.91,0.5
297,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,85.229166,494.14,0.5
298,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,137.202601,495.36,0.5
299,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,157.75116261439342,500.0,0.5
300,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,85.04436100000002,500.0,0.01
301,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,139.855723,495.43,0.01
302,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,44.43476700000003,498.28,0.01
303,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,96.19256899999996,500.0,0.5
304,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,50.02569566666674,491.03,0.01
305,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,48.58419788888896,490.71,0.01
306,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,45.82729100000003,500.0,0.5
307,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.95,61.181920444444444,493.5,0.5
308,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,62.07830511111111,496.32,0.5
309,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-50.262219999999964,500.0,0.01
310,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,53.321575777777845,500.0,0.01
311,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,164.4443387595597,500.0,0.5
312,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.89,27.47287244444455,481.63,0.01
313,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-50.45796399999997,500.0,0.5
314,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,164.86166140573445,500.0,0.01
315,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,58.80670600000001,496.08,0.5
316,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,100.15894999999993,500.0,0.5
317,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,101.32306299999996,500.0,0.01
318,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.92,60.94127544444446,483.53,0.5
319,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,61.35722399999997,493.54,0.5
320,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,52.01778911111112,495.23,0.01
321,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,51.0868924444445,499.46,0.01
322,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.94,60.90068888888887,490.59,0.01
323,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.96,61.14398622222215,494.65,0.5


==> figures/agents/deterministic/ForestNetwork_durations.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreference (alpha=0.5),RedHVTPreferenceSP (alpha=0.01),RedHVTPreferenceSP (alpha=0.5),RedHVTSimple (alpha=0.01),RedHVTSimple (alpha=0.5),RedRandomSimple (alpha=0.01),RedRandomSimple (alpha=0.5),RedRandomSmart (alpha=0.01),RedRandomSmart (alpha=0.5),RedTargetConnected (alpha=0.01),RedTargetConnected (alpha=0.5),RedTargetResilient (alpha=0.01),RedTargetResilient (alpha=0.5),RedTargetUnconnected (alpha=0.01),RedTargetUnconnected (alpha=0.5),RedTargetVulnerable (alpha=0.01),RedTargetVulnerable (alpha=0.5)
BlueMSNDeterministic,490.59,483.53,109.94,108.51,481.63,459.91,495.57,494.31,491.03,496.08,495.23,494.65,500.0,493.5,499.46,493.54,490.71,496.32
BlueMSNRNV,500.0,500.0,101.2,97.98,500.0,494.91,500.0,500.0,499.23,500.0,500.0,497.08,499.46,500.0,500.0,500.0,500.0,500.0
BlueMSNRNVRestore,500.0,500.0,88.6,100.36,500.0,488.48,500.0,500.0,500.0,500.0,495.97,494.14,498.16,496.11,500.0,500.0,500.0,500.0
BlueMSNRestore,498.28,500.0,115.37,102.72,496.16,490.06,500.0,495.82,497.04,500.0,495.32,496.31,500.0,500.0,498.45,496.46,500.0,495.44
BlueMSNStochastic,495.43,495.36,104.29,85.15,500.0,500.0,500.0,500.0,496.08,500.0,500.0,495.95,490.95,497.55,500.0,500.0,496.68,495.93
BlueRestore,500.0,500.0,110.62,105.92,500.0,500.0,500.0,500.0,500.0,498.02,499.98,498.15,493.08,500.0,497.12,498.83,499.48,496.6


==> figures/agents/deterministic/ForestNetwork_results.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreference (alpha=0.5),RedHVTPreferenceSP (alpha=0.01),RedHVTPreferenceSP (alpha=0.5),RedHVTSimple (alpha=0.01),RedHVTSimple (alpha=0.5),RedRandomSimple (alpha=0.01),RedRandomSimple (alpha=0.5),RedRandomSmart (alpha=0.01),RedRandomSmart (alpha=0.5),RedTargetConnected (alpha=0.01),RedTargetConnected (alpha=0.5),RedTargetResilient (alpha=0.01),RedTargetResilient (alpha=0.5),RedTargetUnconnected (alpha=0.01),RedTargetUnconnected (alpha=0.5),RedTargetVulnerable (alpha=0.01),RedTargetVulnerable (alpha=0.5)
BlueMSNDeterministic,0.94,0.92,0.0,0.01,0.89,0.82,0.98,0.97,0.97,0.97,0.97,0.96,1.0,0.95,0.99,0.97,0.97,0.98
BlueMSNRNV,1.0,1.0,0.02,0.02,1.0,0.97,1.0,1.0,0.99,1.0,1.0,0.99,0.99,1.0,1.0,1.0,1.0,1.0
BlueMSNRNVRestore,1.0,1.0,0.0,0.01,1.0,0.97,1.0,1.0,1.0,1.0,0.99,0.97,0.99,0.99,1.0,1.0,1.0,1.0
BlueMSNRestore,0.99,1.0,0.03,0.01,0.98,0.95,1.0,0.99,0.99,1.0,0.99,0.98,1.0,1.0,0.99,0.98,1.0,0.99
BlueMSNStochastic,0.99,0.98,0.02,0.0,1.0,1.0,1.0,1.0,0.99,1.0,1.0,0.99,0.97,0.99,1.0,1.0,0.99,0.99
BlueRestore,1.0,1.0,0.0,0.01,1.0,1.0,1.0,1.0,1.0,0.99,0.99,0.99,0.98,1.0,0.99,0.99,0.99,0.99


==> figures/agents/deterministic/ForestNetwork_rewards.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreference (alpha=0.5),RedHVTPreferenceSP (alpha=0.01),RedHVTPreferenceSP (alpha=0.5),RedHVTSimple (alpha=0.01),RedHVTSimple (alpha=0.5),RedRandomSimple (alpha=0.01),RedRandomSimple (alpha=0.5),RedRandomSmart (alpha=0.01),RedRandomSmart (alpha=0.5),RedTargetConnected (alpha=0.01),RedTargetConnected (alpha=0.5),RedTargetResilient (alpha=0.01),RedTargetResilient (alpha=0.5),RedTargetUnconnected (alpha=0.01),RedTargetUnconnected (alpha=0.5),RedTargetVulnerable (alpha=0.01),RedTargetVulnerable (alpha=0.5)
BlueMSNDeterministic,60.90068888888887,60.94127544444446,-51.01971599999999,-52.42685800000001,27.47287244444455,30.280492888888958,33.675114888889,42.50923544444455,50.02569566666674,58.80670600000001,52.01778911111112,61.14398622222215,53.321575777777845,61.18192044444445,51.0868924444445,61.35722399999997,48.58419788888896,62.07830511111111
BlueMSNRNV,164.86166140573445,164.4443387595597,-49.142981,-51.69370999999999,98.672108,118.325766,98.03079799999998,121.52291600000004,136.13549100000006,156.36533477304263,135.79027100000008,151.98130000000015,134.20277000000007,154.39258400000014,137.1937980000001,157.75116261439342,137.0470390000001,152.63106400000018
BlueMSNRNVRestore,101.32306299999996,100.15894999999992,-68.883637,-65.41406400000001,58.14612000000001,67.104228,59.53845100000003,70.76905599999999,81.30281899999999,94.31409199999996,78.05358999999997,85.229166,79.46937100000002,89.06343799999999,85.04436100000002,96.19256899999996,78.937943,92.380482
BlueMSNRestore,44.43476700000003,45.82729100000003,-66.31374299999999,-69.826336,26.008841999999994,30.267031,27.83636799999999,31.962191,37.167691,42.794628,35.28170500000001,42.15921100000002,37.623918,43.06407500000002,37.659334,41.05475088888889,37.714972,41.63348800000001
BlueMSNStochastic,139.855723,137.202601,-52.800546,-61.404108,81.80857999999998,101.48419799999998,82.56652799999996,101.04929699999995,117.10022799999996,131.76123599999997,116.59873899999997,128.50115099999996,112.84655399999998,129.520941,119.717155,133.193781,115.02199199999995,128.25786599999995
BlueRestore,-50.26221999999997,-50.45796399999997,-86.828372,-87.608594,-27.53251100000001,-34.89838399999999,-27.71887400000001,-34.491559,-41.06021199999999,-47.86448899999998,-40.61366399999999,-45.32986999999997,-41.65385899999999,-45.80743499999998,-41.96518699999999,-46.99943999999998,-40.394774000000005,-45.36650099999998


==> figures/agents/deterministic/OpticalCoreNetwork_durations.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreference (alpha=0.5),RedHVTPreferenceSP (alpha=0.01),RedHVTPreferenceSP (alpha=0.5),RedHVTSimple (alpha=0.01),RedHVTSimple (alpha=0.5),RedRandomSimple (alpha=0.01),RedRandomSimple (alpha=0.5),RedRandomSmart (alpha=0.01),RedRandomSmart (alpha=0.5),RedTargetConnected (alpha=0.01),RedTargetConnected (alpha=0.5),RedTargetResilient (alpha=0.01),RedTargetResilient (alpha=0.5),RedTargetUnconnected (alpha=0.01),RedTargetUnconnected (alpha=0.5),RedTargetVulnerable (alpha=0.01),RedTargetVulnerable (alpha=0.5)
BlueMSNDeterministic,478.05,451.74,87.73,98.07,438.84,425.09,492.38,493.3,484.64,473.67,487.28,493.74,492.33,479.05,480.45,487.71,486.8,480.29
BlueMSNRNV,499.28,497.58,72.37,67.77,476.9,472.9,497.63,496.47,495.57,491.07,490.98,495.64,500.0,488.71,496.09,497.85,499.63,485.32
BlueMSNRNVRestore,479.15,495.42,62.96,64.8,482.63,474.68,495.78,496.5,492.59,494.66,476.61,496.06,493.7,486.45,500.0,492.64,489.75,492.66
BlueMSNRestore,494.12,488.1,71.25,83.95,491.36,482.17,500.0,495.55,496.28,493.88,492.56,491.22,500.0,500.0,496.88,500.0,496.91,495.06
BlueMSNStochastic,485.96,490.28,79.88,87.18,496.74,491.34,500.0,500.0,485.31,489.9,494.21,489.12,493.33,500.0,500.0,497.55,495.39,490.88
BlueRestore,493.03,495.19,83.82,83.5,486.86,478.02,498.98,499.32,495.98,498.84,495.1,489.9,496.84,495.87,499.15,500.0,494.1,493.71


==> figures/agents/deterministic/OpticalCoreNetwork_results.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreference (alpha=0.5),RedHVTPreferenceSP (alpha=0.01),RedHVTPreferenceSP (alpha=0.5),RedHVTSimple (alpha=0.01),RedHVTSimple (alpha=0.5),RedRandomSimple (alpha=0.01),RedRandomSimple (alpha=0.5),RedRandomSmart (alpha=0.01),RedRandomSmart (alpha=0.5),RedTargetConnected (alpha=0.01),RedTargetConnected (alpha=0.5),RedTargetResilient (alpha=0.01),RedTargetResilient (alpha=0.5),RedTargetUnconnected (alpha=0.01),RedTargetUnconnected (alpha=0.5),RedTargetVulnerable (alpha=0.01),RedTargetVulnerable (alpha=0.5)
BlueMSNDeterministic,0.91,0.82,0.01,0.01,0.74,0.69,0.98,0.96,0.9,0.88,0.94,0.97,0.95,0.93,0.92,0.92,0.94,0.91
BlueMSNRNV,0.99,0.99,0.0,0.0,0.92,0.9,0.99,0.99,0.98,0.96,0.98,0.98,1.0,0.96,0.99,0.99,0.99,0.96
BlueMSNRNVRestore,0.95,0.99,0.0,0.0,0.95,0.9,0.99,0.99,0.97,0.98,0.91,0.98,0.97,0.95,1.0,0.97,0.95,0.96
BlueMSNRestore,0.98,0.94,0.0,0.0,0.97,0.94,1.0,0.99,0.99,0.97,0.98,0.97,1.0,1.0,0.98,1.0,0.99,0.98
BlueMSNStochastic,0.96,0.96,0.0,0.01,0.99,0.96,1.0,1.0,0.94,0.94,0.97,0.95,0.96,1.0,1.0,0.98,0.99,0.97
BlueRestore,0.98,0.99,0.01,0.0,0.93,0.9,0.99,0.99,0.98,0.99,0.98,0.93,0.99,0.99,0.99,1.0,0.98,0.98


==> figures/agents/deterministic/OpticalCoreNetwork_rewards.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreference (alpha=0.5),RedHVTPreferenceSP (alpha=0.01),RedHVTPreferenceSP (alpha=0.5),RedHVTSimple (alpha=0.01),RedHVTSimple (alpha=0.5),RedRandomSimple (alpha=0.01),RedRandomSimple (alpha=0.5),RedRandomSmart (alpha=0.01),RedRandomSmart (alpha=0.5),RedTargetConnected (alpha=0.01),RedTargetConnected (alpha=0.5),RedTargetResilient (alpha=0.01),RedTargetResilient (alpha=0.5),RedTargetUnconnected (alpha=0.01),RedTargetUnconnected (alpha=0.5),RedTargetVulnerable (alpha=0.01),RedTargetVulnerable (alpha=0.5)
BlueMSNDeterministic,82.10234011111119,73.3542312222223,-60.379619000000005,-56.387186000000014,33.757156259259325,39.52072448148157,48.35654381481493,63.352865851851966,68.52687270370382,76.55691037037045,69.10743007407419,83.8344716296297,70.08396625925938,77.92014518518528,68.25016900000011,82.49897574074085,68.02577740740755,77.52556744444455
BlueMSNRNV,155.17937228742005,155.76010093379665,-65.20913999999999,-66.702359,82.70007000000001,101.28449600000002,90.09834,111.221062,127.49517251646348,141.70106304775152,121.98134329655792,143.30214400000003,127.16678485258568,138.39885996637707,129.37880300000003,145.65767325581902,125.500296066094,137.3540269766437
BlueMSNRNVRestore,81.20063299999995,86.64963599999993,-79.35737899999998,-78.240245,44.681701,53.06108699999999,47.936417,61.133404999999975,69.38476699999995,80.22744499999997,58.65221499999996,75.18157199999995,66.78471699999997,73.82779099999995,75.98106999999999,84.57472599999997,65.00420599999998,75.15999999999997
BlueMSNRestore,42.88591199999999,40.98751799999998,-78.99542600000001,-75.735225,24.27009700000001,27.853250000000003,26.692504000000014,31.513504,37.45857099999999,41.44266999999998,36.358895,41.08677499999997,37.303891,41.797789,38.350629000000005,43.520762,37.125952000000005,40.16410099999998
BlueMSNStochastic,131.200564,134.07749199999998,-63.90813300000001,-60.806003,77.695512,95.369981,79.69656,99.70827199999998,109.55773899999996,126.82783199999996,110.402631,121.568185,109.32896999999998,127.010234,118.19588199999995,131.81910599999992,111.660976,124.25528599999998
BlueRestore,-49.93937800000004,-50.17605800000004,-89.826007,-90.19795600000002,-28.16766599999999,-36.59014499999999,-26.61012399999998,-34.58136,-41.240402,-45.988215000000025,-39.192116000000006,-45.43825600000003,-39.77517099999999,-44.562765000000006,-40.006298,-45.97203500000003,-39.782968,-44.94763600000002


==> figures/agents/deterministic/TreeNetwork_durations.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreference (alpha=0.5),RedHVTPreferenceSP (alpha=0.01),RedHVTPreferenceSP (alpha=0.5),RedHVTSimple (alpha=0.01),RedHVTSimple (alpha=0.5),RedRandomSimple (alpha=0.01),RedRandomSimple (alpha=0.5),RedRandomSmart (alpha=0.01),RedRandomSmart (alpha=0.5),RedTargetConnected (alpha=0.01),RedTargetConnected (alpha=0.5),RedTargetResilient (alpha=0.01),RedTargetResilient (alpha=0.5),RedTargetUnconnected (alpha=0.01),RedTargetUnconnected (alpha=0.5),RedTargetVulnerable (alpha=0.01),RedTargetVulnerable (alpha=0.5)
BlueMSNDeterministic,400.05,401.34,67.96,78.93,410.98,346.43,496.73,467.23,453.91,454.06,471.96,473.01,494.34,463.8,449.91,397.1,472.08,461.94
BlueMSNRNV,453.86,423.27,43.63,48.23,428.59,407.98,483.63,492.34,484.73,469.26,465.32,441.65,469.86,459.93,479.23,481.5,454.52,451.2
BlueMSNRNVRestore,424.34,416.95,49.61,47.21,428.82,416.46,490.37,479.45,480.31,448.19,460.59,457.9,461.13,457.43,487.46,455.52,470.54,476.02
BlueMSNRestore,398.68,423.4,44.25,49.68,439.76,408.07,497.29,472.5,464.26,460.55,481.69,457.14,474.4,464.87,493.64,470.26,486.45,469.19
BlueMSNStochastic,451.26,435.77,37.91,54.11,427.23,416.79,500.0,478.5,464.13,459.08,460.45,443.83,471.38,467.01,494.16,459.38,474.4,459.46
BlueRestore,460.28,452.53,45.85,48.68,431.9,415.5,493.98,478.52,482.81,443.63,474.55,451.31,476.62,449.99,469.38,476.18,488.07,455.67


==> figures/agents/deterministic/TreeNetwork_results.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreference (alpha=0.5),RedHVTPreferenceSP (alpha=0.01),RedHVTPreferenceSP (alpha=0.5),RedHVTSimple (alpha=0.01),RedHVTSimple (alpha=0.5),RedRandomSimple (alpha=0.01),RedRandomSimple (alpha=0.5),RedRandomSmart (alpha=0.01),RedRandomSmart (alpha=0.5),RedTargetConnected (alpha=0.01),RedTargetConnected (alpha=0.5),RedTargetResilient (alpha=0.01),RedTargetResilient (alpha=0.5),RedTargetUnconnected (alpha=0.01),RedTargetUnconnected (alpha=0.5),RedTargetVulnerable (alpha=0.01),RedTargetVulnerable (alpha=0.5)
BlueMSNDeterministic,0.66,0.59,0.01,0.0,0.7,0.5,0.99,0.89,0.84,0.76,0.91,0.89,0.98,0.87,0.8,0.6,0.89,0.86
BlueMSNRNV,0.86,0.76,0.0,0.0,0.79,0.71,0.95,0.96,0.93,0.9,0.88,0.81,0.89,0.85,0.94,0.93,0.85,0.84
BlueMSNRNVRestore,0.73,0.71,0.0,0.0,0.76,0.66,0.97,0.91,0.91,0.83,0.87,0.84,0.87,0.83,0.94,0.84,0.88,0.87
BlueMSNRestore,0.66,0.71,0.0,0.0,0.75,0.69,0.99,0.89,0.87,0.81,0.89,0.85,0.92,0.85,0.96,0.88,0.93,0.88
BlueMSNStochastic,0.78,0.73,0.0,0.0,0.73,0.67,1.0,0.91,0.85,0.86,0.81,0.77,0.89,0.86,0.96,0.84,0.89,0.84
BlueRestore,0.8,0.81,0.0,0.0,0.75,0.7,0.98,0.93,0.93,0.77,0.86,0.79,0.91,0.83,0.89,0.92,0.95,0.85


==> figures/agents/deterministic/TreeNetwork_rewards.csv <==
,RedHVTPreference (alpha=0.01),RedHVTPreference (alpha=0.5),RedHVTPreferenceSP (alpha=0.01),RedHVTPreferenceSP (alpha=0.5),RedHVTSimple (alpha=0.01),RedHVTSimple (alpha=0.5),RedRandomSimple (alpha=0.01),RedRandomSimple (alpha=0.5),RedRandomSmart (alpha=0.01),RedRandomSmart (alpha=0.5),RedTargetConnected (alpha=0.01),RedTargetConnected (alpha=0.5),RedTargetResilient (alpha=0.01),RedTargetResilient (alpha=0.5),RedTargetUnconnected (alpha=0.01),RedTargetUnconnected (alpha=0.5),RedTargetVulnerable (alpha=0.01),RedTargetVulnerable (alpha=0.5)
BlueMSNDeterministic,80.06923300000005,80.89495000000005,-68.473137,-64.07993899999998,39.90045600000001,27.160048000000003,72.607902,76.455537,86.80688599999998,100.05274900000002,94.03035699999992,110.27847999999994,101.36678899999995,100.52075499999997,81.53649000000003,70.99668700000005,91.74956799999998,99.97108
BlueMSNRNV,129.56125972022457,113.31655387455064,-79.08648899999999,-76.972922,60.84672200000002,69.19436107179537,83.65938400000003,107.69814844127144,118.53589251893928,127.62892207127942,109.82981749484756,112.08624927375088,112.52655467569052,121.67066570766912,116.63256071949068,133.72941489948872,102.61522177383031,118.31660707094274
BlueMSNRNVRestore,58.11895500000006,56.02968800000006,-83.598097,-84.22622799999999,27.17537700000001,31.706873000000023,45.86737500000003,55.705405000000056,65.17952400000009,60.68936000000006,51.38220900000004,60.96536800000006,56.39543000000006,62.99563400000007,71.53537200000007,66.3591543333334,60.59381500000007,67.96136000000006
BlueMSNRestore,17.695531000000038,25.518295000000045,-86.47667200000002,-85.57758,12.513388,8.611262000000004,28.246522,26.649644000000016,31.51890400000002,34.756544000000034,36.60273600000002,33.630349000000045,32.33135900000001,34.54788400000004,39.70056200000003,36.943833333333366,35.93130700000001,36.612190000000034
BlueMSNStochastic,122.45062600000004,115.805158,-82.92673799999999,-75.155525,54.78893100000002,65.24314600000001,84.78463600000003,93.15323700000005,106.7909036666667,118.24235300000002,101.45104500000004,108.91793500000006,104.55869200000004,120.41640600000002,122.10415000000005,119.15860900000004,105.78104500000003,113.04025900000003
BlueRestore,-56.66827799999994,-56.62581699999996,-94.482868,-94.18119299999998,-37.399203,-45.187872,-29.149986,-38.33093099999999,-46.07608799999996,-54.96976599999997,-44.37080299999998,-52.15434499999997,-44.854512999999976,-52.88545199999996,-47.16514899999997,-52.88649399999995,-44.25301699999996,-51.85573099999995


==> figures/agents/deterministic/results.csv <==
,blue,blue_name,red,red_name,net,hvn_indexes,num_of_random_entry_nodes,n_nodes,results,rewards,durations,red_alpha
0,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-96.03800000000001,11.86,0.01
1,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-189.5147172762758,20.7,0.01
2,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-121.00200000000001,32.69,0.01
3,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-102.48133333333334,36.85,0.01
4,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-125.67166666666667,40.72,0.01
5,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-132.27700000000002,41.52,0.01
6,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-134.45733333333337,43.49,0.01
7,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-130.7596666666667,41.68,0.01
8,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-135.26266666666666,42.24,0.01
9,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-87.828164,36.26,0.01
10,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-79.930593,42.39,0.01
11,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.01,-79.49994000000001,44.76,0.01
12,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-154.68933333333334,67.32,0.01
13,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-87.259307,42.88,0.01
14,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-94.47686900000001,45.81,0.01
15,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-377.4378020336065,51.95,0.01
16,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.02,-537.5385573756187,62.45,0.01
17,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.03,-620.588780621054,63.96,0.01
18,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.02,-626.1082622789909,69.53,0.01
19,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.01,-64.59802899999998,77.3,0.01
20,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.16,-547.8753286666654,99.6,0.01
21,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.01,-709.1461959221683,77.49,0.01
22,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.03,-672.2425372040578,75.28,0.01
23,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.02,-851.8476000846237,86.29,0.01
24,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.19,-680.2717556666647,135.24,0.01
25,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.03,-1152.7502011573254,118.74,0.01
26,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.32,-894.7461063333322,197.6,0.01
27,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.36,-1036.9318069999986,214.59,0.01
28,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.42,-1049.3717296666657,246.6,0.01
29,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.45,-1270.1595469999975,255.34,0.01
30,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.54,-1429.5460106666644,299.48,0.01
31,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.75,-1450.2646253333342,387.01,0.01
32,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.77,-1533.9569946666668,402.58,0.01
33,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-96.77900000000001,14.77,0.01
34,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-208.20736807692157,23.44,0.01
35,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.57,18.23544500000001,354.84,0.01
36,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.67,10.567097000000008,380.7,0.01
37,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.63,40.68909700000002,391.6,0.01
38,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2893.409118999999,500.0,0.01
39,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2829.8564429999974,500.0,0.01
40,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2893.262369999999,500.0,0.01
41,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.68,1.5925270000000002,402.8,0.01
42,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-203.01640740740743,60.51,0.01
43,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2827.554074999998,500.0,0.01
44,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2851.536820999999,500.0,0.01
45,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2856.278710999998,500.0,0.01
46,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-223.74781481481492,75.13,0.01
47,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2858.5433139999977,500.0,0.01
48,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2848.259632999998,500.0,0.01
49,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,-2852.964179999999,500.0,0.01
50,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-208.6672222222222,69.75,0.01
51,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-182.47407407407408,80.33,0.01
52,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-227.51129629629628,73.89,0.01
53,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-231.35866666666664,74.58,0.01
54,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.68,-39.79425799999999,412.19,0.01
55,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.74,55.39326400000002,413.55,0.01
56,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.63,79.75869400000005,396.95,0.01
57,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-265.4822962962963,81.21,0.01
58,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-643.573550223174,71.7,0.01
59,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-77.58405599999999,66.74,0.01
60,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-66.88737,68.34,0.01
61,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-264.00259259259275,104.73,0.01
62,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.65,-61.03005999999995,404.04,0.01
63,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-91.416032,70.09,0.01
64,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-65.89650400000001,75.2,0.01
65,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.74,23.92586000000003,425.16,0.01
66,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.81,84.963063,453.53,0.01
67,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-60.621671,87.91,0.01
68,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.17,-727.0087945925917,120.5,0.01
69,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-76.202918,82.86,0.01
70,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.86,50.97331200000005,455.21,0.01
71,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-851.8611620107145,91.9,0.01
72,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.03,-1003.1157794609684,96.12,0.01
73,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.78,81.94963700000004,448.41,0.01
74,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.02,-981.8223193530586,95.71,0.01
75,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,32.00311900000003,466.32,0.01
76,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,67.782831,483.97,0.01
77,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-961.7282157511302,99.51,0.01
78,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.97,80.54641100000003,493.67,0.01
79,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,109.87760700000007,470.93,0.01
80,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,93.08670099999989,465.29,0.01
81,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.92,94.65398599999997,477.26,0.01
82,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.88,30.69552700000002,471.41,0.01
83,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,105.12525876461041,454.31,0.01
84,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.98,87.180664,493.81,0.01
85,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.97,45.48501000000002,487.34,0.01
86,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.91,-45.864759999999976,468.49,0.01
87,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.86,101.89167800000007,461.36,0.01
88,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.99,-29.295885,498.46,0.01
89,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.91,111.48260307773745,473.48,0.01
90,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.77,118.58964600000002,448.11,0.01
91,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-1105.552687496017,104.29,0.01
92,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.94,94.094561,480.57,0.01
93,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.9,106.47322600000003,472.49,0.01
94,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.81,68.52769300000006,451.12,0.01
95,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.9,58.319730000000064,474.48,0.01
96,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.9,62.26803300000006,480.33,0.01
97,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.92,114.58581268207983,478.2,0.01
98,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,113.32828900000003,473.35,0.01
99,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,27.599923999999998,500.0,0.01
100,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,130.02513555091195,455.59,0.01
101,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.95,112.42806000000002,489.18,0.01
102,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,-45.14173399999998,470.5,0.01
103,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.92,-44.91161399999998,479.13,0.01
104,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.9,56.842405000000056,475.23,0.01
105,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.95,-45.40722899999997,486.0,0.01
106,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.94,120.99409694642873,484.2,0.01
107,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.95,37.31792500000002,494.03,0.01
108,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.88,34.73994300000002,477.06,0.01
109,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,-47.39405599999996,476.09,0.01
110,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,65.73891100000007,477.75,0.01
111,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.97,126.0727887749904,498.91,0.01
112,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.94,37.17684000000001,491.5,0.01
113,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.03,-1829.2813683810052,148.6,0.01
114,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.07,-1899.1358531605906,138.25,0.01
115,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.32,-1427.8601637777758,222.15,0.01
116,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.55,-1965.394144703701,314.1,0.01
117,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.6,-1996.680226074074,336.94,0.01
118,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.6,-2156.787607074074,342.87,0.01
119,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.63,-2166.610931370369,352.74,0.01
120,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.6,-1741.077567148147,341.83,0.01
121,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-98.575,19.19,0.01
122,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-534.2773642112716,46.74,0.01
123,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.84,-1773.1274770000018,435.21,0.01
124,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-329.09086111111105,85.84,0.01
125,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.92,-2059.357277000001,468.32,0.01
126,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-419.9165277777778,109.08,0.01
127,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-370.0216944444445,99.46,0.01
128,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-324.32383333333337,116.43,0.01
129,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-430.6670833333334,112.51,0.01
130,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3391.135900999999,500.0,0.01
131,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-60.562512,78.7,0.01
132,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-427.99983333333336,114.76,0.01
133,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3391.6515209999984,500.0,0.01
134,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3328.188810999996,500.0,0.01
135,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3351.5110119999968,500.0,0.01
136,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3329.7653759999957,500.0,0.01
137,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3352.7659099999973,500.0,0.01
138,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3353.8963579999963,500.0,0.01
139,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-70.375517,86.04,0.01
140,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3352.5437449999968,500.0,0.01
141,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-434.26419444444446,111.73,0.01
142,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-3353.7521739999966,500.0,0.01
143,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-70.579926,98.67,0.01
144,<class 'tom.blue_agents.blue_sleep.BlueSleep'>,BlueSleep,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-544.8786666666667,159.25,0.01
145,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-53.30593699999999,103.24,0.01
146,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.02,-87.197764,109.11,0.01
147,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.02,-49.896876,114.04,0.01
148,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.04,-1424.5351804513555,115.55,0.01
149,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-1459.182139228454,124.21,0.01
150,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-1679.3861756682331,134.45,0.01
151,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.04,-1776.4577589653138,137.6,0.01
152,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.04,-1993.61269399003,142.91,0.01
153,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.3,-1552.5706853333315,199.91,0.01
154,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.69,27.38252603703712,425.52,0.01
155,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.06,-2403.731613022907,160.49,0.01
156,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,21.26122500000001,483.97,0.01
157,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,74.07863,487.57,0.01
158,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.93,85.483341,485.98,0.01
159,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,-28.044340999999985,490.74,0.01
160,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,80.627173,500.0,0.01
161,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,90.43199400000003,500.0,0.01
162,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.91,44.75925199999999,483.6,0.01
163,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,26.171208000000014,500.0,0.01
164,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-26.89039199999999,500.0,0.01
165,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,48.82965299999998,500.0,0.01
166,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,114.219656,498.44,0.01
167,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,111.955553,496.32,0.01
168,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,109.92899299999998,495.96,0.01
169,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,117.03141300000004,482.89,0.01
170,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,36.120039999999996,494.56,0.01
171,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-39.359315,496.82,0.01
172,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,125.81362186987255,494.98,0.01
173,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,61.56716699999998,485.3,0.01
174,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-39.134683,496.91,0.01
175,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-39.77987300000001,499.05,0.01
176,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,66.87649899999998,496.61,0.01
177,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,37.412758,499.74,0.01
178,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,110.901897,496.28,0.01
179,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,36.210163,500.0,0.01
180,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-38.81318400000001,493.93,0.01
181,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,33.700157999999995,485.66,0.01
182,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,51.343738555555674,499.09,0.01
183,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,127.73255792649329,496.28,0.01
184,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,126.82866843307434,495.63,0.01
185,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.83,77.95087392592599,462.64,0.01
186,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,129.72029714510026,499.98,0.01
187,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,68.55325399999997,495.63,0.01
188,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,118.65791499999997,498.6,0.01
189,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-41.122057000000005,498.43,0.01
190,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,68.88325099999997,500.0,0.01
191,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,66.89523603703715,484.69,0.01
192,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.5,-2726.552303888889,309.68,0.01
193,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,70.73179655555566,493.2,0.01
194,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,75.76822599999996,499.33,0.01
195,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,72.58453559259272,496.52,0.01
196,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,38.702605999999996,499.93,0.01
197,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,69.4460781851853,483.56,0.01
198,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,69.96195422222235,489.36,0.01
199,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,-49.795026000000036,489.76,0.01
200,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,135.37209799999994,492.84,0.01
201,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.53,-2366.147934888885,311.78,0.01
202,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.13,-3342.8783323869725,206.22,0.01
203,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,85.04296599999996,487.96,0.01
204,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,150.57630694556968,486.24,0.01
205,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,44.050361999999986,492.64,0.01
206,<class 'tom.blue_agents.blue_random.BlueRandom'>,BlueRandom,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.16,-4057.4909176557085,238.0,0.01
207,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.69,-2571.262020333331,381.63,0.01
208,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.71,-2587.595535666664,385.71,0.01
209,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.72,-2289.036714777775,393.23,0.01
210,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.72,-2423.300181333331,391.36,0.01
211,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.93,-2189.738951999999,474.57,0.01
212,<class 'tom.blue_agents.blue_random_smart.BlueRandomSmart'>,BlueRandomSmart,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.93,-2243.3252139999986,472.02,0.01
213,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3388.719970999999,500.0,0.01
214,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3389.7491869999994,500.0,0.01
215,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3326.5079659999956,500.0,0.01
216,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3350.6603329999966,500.0,0.01
217,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3348.6180279999967,500.0,0.01
218,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3324.5542769999947,500.0,0.01
219,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3349.0493039999956,500.0,0.01
220,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3351.3402169999963,500.0,0.01
221,<class 'tom.blue_agents.blue_isolate.BlueIsolate'>,BlueIsolate,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-3349.147117999997,500.0,0.01
222,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,26.861199999999993,500.0,0.01
223,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,23.098946999999995,490.22,0.01
224,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,81.08020899999998,500.0,0.01
225,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-27.346541000000013,500.0,0.01
226,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-28.00547800000001,500.0,0.01
227,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,80.95342999999998,498.83,0.01
228,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,97.436469,500.0,0.01
229,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,96.26946199999999,500.0,0.01
230,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,56.461748000000036,500.0,0.01
231,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,57.76124800000003,500.0,0.01
232,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,38.820469,498.15,0.01
233,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,39.06042700000001,500.0,0.01
234,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-40.708468999999994,498.44,0.01
235,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,117.60660299999998,500.0,0.01
236,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,78.21095499999998,495.15,0.01
237,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-39.30098199999999,500.0,0.01
238,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,37.692221,500.0,0.01
239,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,116.47122899999998,500.0,0.01
240,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-42.174575999999995,497.22,0.01
241,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,120.30768999999995,500.0,0.01
242,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,134.9573700000001,495.72,0.01
243,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,135.35775400000006,496.38,0.01
244,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,39.16263000000001,500.0,0.01
245,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,37.802012000000005,500.0,0.01
246,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,-39.820677999999994,497.07,0.01
247,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,137.18697600000007,500.0,0.01
248,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,80.54896300000001,500.0,0.01
249,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,29.275613222222336,500.0,0.01
250,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,139.2520300000001,500.0,0.01
251,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,116.78354299999997,498.07,0.01
252,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,81.33911599999999,500.0,0.01
253,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,120.49148499999995,500.0,0.01
254,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,133.21318400000007,495.75,0.01
255,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,74.91568700000002,492.84,0.01
256,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-42.187394,500.0,0.01
257,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,85.75436100000003,500.0,0.01
258,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,139.90452599999998,500.0,0.01
259,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-49.96550999999997,500.0,0.01
260,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,45.609220000000015,500.0,0.01
261,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,52.88235844444449,496.66,0.01
262,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,164.32903588083389,497.58,0.01
263,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.9,26.186126555555653,481.36,0.01
264,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,50.90202511111116,497.05,0.01
265,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,47.19381277777786,496.66,0.01
266,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,99.24625488888886,497.06,0.01
267,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,51.406799111111134,496.42,0.01
268,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.94,61.68990677777781,489.09,0.01
269,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,46.238368555555624,493.63,0.01


==> figures/agents/deterministic/results_against_non_isolate_agents.csv <==
,blue,blue_name,red,red_name,net,hvn_indexes,num_of_random_entry_nodes,n_nodes,results,rewards,durations,red_alpha
0,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-82.92673799999999,37.91,0.01
1,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-86.47667200000002,44.25,0.01
2,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-79.08648899999999,43.63,0.01
3,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-94.482868,45.85,0.01
4,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-94.18119299999998,48.68,0.5
5,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-84.22622799999999,47.21,0.5
6,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-75.155525,54.11,0.5
7,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-85.57758,49.68,0.5
8,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.0,-83.598097,49.61,0.01
9,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-76.972922,48.23,0.5
10,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.01,-68.473137,67.96,0.01
11,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.0,-64.07993899999998,78.93,0.5
12,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.5,27.160048000000003,346.43,0.5
13,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.6,70.99668700000005,397.1,0.5
14,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.7,39.90045600000001,410.98,0.01
15,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.69,8.611262000000004,408.07,0.5
16,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.71,69.19436107179537,407.98,0.5
17,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.66,80.06923300000005,400.05,0.01
18,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.59,80.89495000000005,401.34,0.5
19,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.67,65.24314600000001,416.79,0.5
20,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.79,60.84672200000002,428.59,0.01
21,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.73,54.78893100000002,427.23,0.01
22,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.7,-45.187872,415.5,0.5
23,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.66,31.706873000000023,416.46,0.5
24,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.76,27.175377000000015,428.82,0.01
25,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.66,17.695531000000038,398.68,0.01
26,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.75,-37.399203,431.9,0.01
27,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.75,12.513387999999999,439.76,0.01
28,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-78.240245,64.8,0.5
29,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-79.35737899999998,62.96,0.01
30,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-66.702359,67.77,0.5
31,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-78.99542600000001,71.25,0.01
32,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-65.20913999999999,72.37,0.01
33,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.71,56.02968800000006,416.95,0.5
34,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.84,86.80688599999998,453.91,0.01
35,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.71,25.518295000000045,423.4,0.5
36,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.89,76.455537,467.23,0.5
37,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.76,113.31655387455065,423.27,0.5
38,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-63.90813300000001,79.88,0.01
39,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.76,100.05274900000002,454.06,0.5
40,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.77,-54.969765999999964,443.63,0.5
41,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-60.379619000000005,87.73,0.01
42,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.85,102.61522177383033,454.52,0.01
43,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.8,81.53649000000003,449.91,0.01
44,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-75.735225,83.95,0.5
45,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.86,99.97107999999999,461.94,0.5
46,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-60.806003000000004,87.18,0.5
47,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.73,58.11895500000006,424.34,0.01
48,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.73,115.805158,435.77,0.5
49,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.81,112.08624927375087,441.65,0.5
50,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.83,60.68936000000006,448.19,0.5
51,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.84,118.31660707094274,451.2,0.5
52,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.91,93.15323700000003,478.5,0.5
53,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.89,26.649644000000016,472.5,0.5
54,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.95,83.65938400000003,483.63,0.01
55,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.0,-90.19795600000002,83.5,0.5
56,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.85,106.7909036666667,464.13,0.01
57,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.77,108.91793500000006,443.83,0.5
58,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.83,-52.88545199999996,449.99,0.5
59,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.86,118.24235300000002,459.08,0.5
60,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.87,100.52075499999995,463.8,0.5
61,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.84,113.04025900000005,459.46,0.5
62,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,91.74956799999998,472.08,0.01
63,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-89.826007,83.82,0.01
64,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.81,34.756544000000034,460.55,0.5
65,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.85,-51.85573099999995,455.67,0.5
66,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,56.39543000000006,461.13,0.01
67,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,31.51890400000002,464.26,0.01
68,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,104.55869200000005,471.38,0.01
69,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.93,-38.330930999999985,478.52,0.5
70,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.81,101.45104500000004,460.45,0.01
71,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.83,62.99563400000007,457.43,0.5
72,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.91,94.03035699999992,471.96,0.01
73,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.86,120.41640600000002,467.01,0.5
74,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.01,-56.387186000000014,98.07,0.5
75,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.85,121.67066570766912,459.93,0.5
76,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.85,34.54788400000004,464.87,0.5
77,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,112.52655467569053,469.86,0.01
78,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.79,-52.154344999999964,451.31,0.5
79,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.88,36.612190000000034,469.19,0.5
80,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.9,127.62892207127942,469.26,0.5
81,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.98,-29.149986,493.98,0.01
82,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.85,33.630349000000045,457.14,0.5
83,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.92,32.33135900000001,474.4,0.01
84,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.97,45.86737500000003,490.37,0.01
85,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.99,72.607902,496.73,0.01
86,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.84,119.15860900000003,459.38,0.5
87,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,105.78104500000005,474.4,0.01
88,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.91,55.705405000000056,479.45,0.5
89,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.86,129.56125972022457,453.86,0.01
90,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.88,60.59381500000007,470.54,0.01
91,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.89,110.27847999999994,473.01,0.5
92,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.84,66.3591543333334,455.52,0.5
93,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.99,28.246522,497.29,0.01
94,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,1.0,84.78463600000003,500.0,0.01
95,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.87,51.38220900000004,460.59,0.01
96,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.78,122.45062600000003,451.26,0.01
97,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.88,109.82981749484757,465.32,0.01
98,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.96,107.69814844127143,492.34,0.5
99,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.84,60.96536800000006,457.9,0.5
100,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.91,-44.854512999999976,476.62,0.01
101,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.81,-56.625816999999955,452.53,0.5
102,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,-47.16514899999997,469.38,0.01
103,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,118.53589251893929,484.73,0.01
104,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.91,65.17952400000009,480.31,0.01
105,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,-46.076087999999956,482.81,0.01
106,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.94,116.63256071949068,479.23,0.01
107,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.93,35.93130700000001,486.45,0.01
108,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.87,67.96136000000006,476.02,0.5
109,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.86,-44.37080299999998,474.55,0.01
110,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.88,36.943833333333366,470.26,0.5
111,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.95,-44.25301699999996,488.07,0.01
112,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.98,101.36678899999995,494.34,0.01
113,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.8,-56.66827799999994,460.28,0.01
114,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.89,36.60273600000002,481.69,0.01
115,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.93,133.72941489948872,481.5,0.5
116,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),TreeNetwork,"[13, 22, 27]",3,30,0.92,-52.88649399999995,476.18,0.5
117,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.94,71.53537200000007,487.46,0.01
118,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.96,122.10415000000005,494.16,0.01
119,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),TreeNetwork,"[13, 22, 27]",3,30,0.96,39.70056200000003,493.64,0.01
120,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-61.404107999999994,85.15,0.5
121,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-68.883637,88.6,0.01
122,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.02,-51.69370999999999,97.98,0.5
123,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.02,-49.142981,101.2,0.01
124,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.02,-52.800546,104.29,0.01
125,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-51.01971599999999,109.94,0.01
126,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-69.826336,102.72,0.5
127,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-65.41406400000001,100.36,0.5
128,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-52.42685800000001,108.51,0.5
129,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.01,-87.608594,105.92,0.5
130,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.0,-86.828372,110.62,0.01
131,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference_shortpath.RedHVTPreferenceSP'>,RedHVTPreferenceSP (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.03,-66.31374299999999,115.37,0.01
132,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.69,39.52072448148157,425.09,0.5
133,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.74,33.757156259259325,438.84,0.01
134,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.92,82.70007000000001,476.9,0.01
135,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.9,101.28449600000002,472.9,0.5
136,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,24.27009700000001,491.36,0.01
137,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,79.69656,500.0,0.01
138,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.9,-36.590144999999985,478.02,0.5
139,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,44.681701000000004,482.63,0.01
140,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.93,-28.16766599999999,486.86,0.01
141,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,109.55773899999997,485.31,0.01
142,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,27.853250000000003,482.17,0.5
143,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,26.692504000000014,500.0,0.01
144,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,77.695512,496.74,0.01
145,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.9,53.061086999999986,474.68,0.5
146,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,31.513504,495.55,0.5
147,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,90.09834000000001,497.63,0.01
148,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-26.61012399999998,498.98,0.01
149,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,47.936417,495.78,0.01
150,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,95.36998100000001,491.34,0.5
151,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,109.32896999999998,493.33,0.01
152,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,111.221062,496.47,0.5
153,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,99.70827199999998,500.0,0.5
154,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,111.66097599999999,495.39,0.01
155,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,124.25528599999998,490.88,0.5
156,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,61.133404999999975,496.5,0.5
157,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-34.58136,499.32,0.5
158,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,48.356543814814934,492.38,0.01
159,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,137.3540269766437,485.32,0.5
160,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,126.82783199999996,489.9,0.5
161,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.82,73.3542312222223,451.74,0.5
162,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,37.125952000000005,496.91,0.01
163,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,127.49517251646348,495.57,0.01
164,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.91,58.65221499999996,476.61,0.01
165,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,37.45857099999999,496.28,0.01
166,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,138.39885996637707,488.71,0.5
167,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,141.70106304775152,491.07,0.5
168,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,63.352865851851966,493.3,0.5
169,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.88,76.55691037037045,473.67,0.5
170,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,65.00420599999998,489.75,0.01
171,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,41.44266999999998,493.88,0.5
172,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-39.782968000000004,494.1,0.01
173,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,69.38476699999995,492.59,0.01
174,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-41.240402,495.98,0.01
175,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,127.010234,500.0,0.5
176,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,121.568185,489.12,0.5
177,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,36.358895000000004,492.56,0.01
178,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,37.303891,500.0,0.01
179,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,110.40263100000001,494.21,0.01
180,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,40.16410099999998,495.06,0.5
181,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-39.77517099999999,496.84,0.01
182,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,66.78471699999997,493.7,0.01
183,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,121.98134329655791,490.98,0.01
184,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.93,77.92014518518528,479.05,0.5
185,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.91,77.52556744444455,480.29,0.5
186,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,127.16678485258569,500.0,0.01
187,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,73.82779099999995,486.45,0.5
188,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,125.500296066094,499.63,0.01
189,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-44.562765000000006,495.87,0.5
190,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-44.94763600000002,493.71,0.5
191,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,41.797788999999995,500.0,0.5
192,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,80.22744499999997,494.66,0.5
193,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,41.08677499999997,491.22,0.5
194,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,118.19588199999997,500.0,0.01
195,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-45.988215000000025,498.84,0.5
196,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.9,68.52687270370382,484.64,0.01
197,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-39.192116000000006,495.1,0.01
198,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,75.15999999999997,492.66,0.5
199,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,129.37880300000003,496.09,0.01
200,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,38.350629000000005,496.88,0.01
201,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,68.02577740740755,486.8,0.01
202,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.92,68.25016900000011,480.45,0.01
203,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.93,-45.43825600000003,489.9,0.5
204,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,131.81910599999992,497.55,0.5
205,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,131.20056399999999,485.96,0.01
206,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,70.08396625925938,492.33,0.01
207,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-40.006298,499.15,0.01
208,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,40.98751799999998,488.1,0.5
209,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,84.57472599999997,492.64,0.5
210,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,143.30214400000003,495.64,0.5
211,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,43.520762,500.0,0.5
212,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.96,134.07749199999998,490.28,0.5
213,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.94,69.10743007407419,487.28,0.01
214,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,145.65767325581902,497.85,0.5
215,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,-45.97203500000003,500.0,0.5
216,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,1.0,75.98106999999999,500.0,0.01
217,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.95,81.20063299999995,479.15,0.01
218,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,75.18157199999995,496.06,0.5
219,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.91,82.10234011111119,478.05,0.01
220,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,42.88591199999999,494.12,0.01
221,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.92,82.49897574074085,487.71,0.5
222,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.97,83.8344716296297,493.74,0.5
223,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.98,-49.93937800000004,493.03,0.01
224,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,-50.17605800000004,495.19,0.5
225,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,155.17937228742005,499.28,0.01
226,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,155.76010093379665,497.58,0.5
227,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),OpticalCoreNetwork,"[24, 43, 40, 50]",3,54,0.99,86.64963599999993,495.42,0.5
228,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,82.56652799999996,500.0,0.01
229,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,27.83636799999999,500.0,0.01
230,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,26.008841999999994,496.16,0.01
231,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,81.80857999999998,500.0,0.01
232,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-27.71887400000001,500.0,0.01
233,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.95,30.267030999999996,490.06,0.5
234,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,98.03079799999998,500.0,0.01
235,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,31.962190999999997,495.82,0.5
236,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,101.04929699999997,500.0,0.5
237,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-27.53251100000001,500.0,0.01
238,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,112.84655399999998,490.95,0.01
239,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,98.672108,500.0,0.01
240,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-34.491559,500.0,0.5
241,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,58.14612000000001,500.0,0.01
242,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,117.10022799999997,496.08,0.01
243,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,59.53845100000003,500.0,0.01
244,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,115.02199199999995,496.68,0.01
245,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,67.104228,488.48,0.5
246,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,101.48419799999998,500.0,0.5
247,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,118.325766,494.91,0.5
248,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,121.52291600000004,500.0,0.5
249,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,37.167691,497.04,0.01
250,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,-41.65385899999999,493.08,0.01
251,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-34.89838399999999,500.0,0.5
252,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,129.520941,497.55,0.5
253,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,37.714972,500.0,0.01
254,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,37.623918,500.0,0.01
255,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,70.76905599999999,500.0,0.5
256,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,128.25786599999995,495.93,0.5
257,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,33.675114888889,495.57,0.01
258,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-40.394774000000005,499.48,0.01
259,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,136.13549100000006,499.23,0.01
260,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-41.06021199999999,500.0,0.01
261,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,134.20277000000007,499.46,0.01
262,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,137.0470390000001,500.0,0.01
263,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,41.63348800000001,495.44,0.5
264,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,79.46937100000002,498.16,0.01
265,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-47.86448899999998,498.02,0.5
266,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,131.76123599999997,500.0,0.5
267,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,43.064075000000024,500.0,0.5
268,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-45.36650099999998,496.6,0.5
269,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,42.794628,500.0,0.5
270,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,35.28170500000001,495.32,0.01
271,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,154.39258400000014,500.0,0.5
272,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,152.63106400000018,500.0,0.5
273,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,81.30281899999999,500.0,0.01
274,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-45.80743499999998,500.0,0.5
275,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_simple.RedRandomSimple'>,RedRandomSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,42.50923544444455,494.31,0.5
276,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,119.71715499999999,500.0,0.01
277,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,116.59873899999997,500.0,0.01
278,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,78.937943,500.0,0.01
279,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,37.659333999999994,498.45,0.01
280,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,128.50115099999996,495.95,0.5
281,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,89.06343799999999,496.11,0.5
282,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-41.965186999999986,497.12,0.01
283,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,92.38048199999999,500.0,0.5
284,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,156.36533477304263,500.0,0.5
285,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,137.1937980000001,500.0,0.01
286,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-40.61366399999999,499.98,0.01
287,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,78.05358999999997,495.97,0.01
288,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,94.31409199999996,500.0,0.5
289,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,42.15921100000002,496.31,0.5
290,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,135.79027100000008,500.0,0.01
291,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,133.193781,500.0,0.5
292,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-45.32986999999997,498.15,0.5
293,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,41.05475088888889,496.46,0.5
294,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,-46.99943999999998,498.83,0.5
295,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,151.98130000000015,497.08,0.5
296,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.82,30.280492888888954,459.91,0.5
297,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,85.229166,494.14,0.5
298,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,137.202601,495.36,0.5
299,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,157.75116261439342,500.0,0.5
300,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,85.04436100000002,500.0,0.01
301,<class 'tom.blue_agents.blue_msn_stochastic.BlueMSNStochastic'>,BlueMSNStochastic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,139.855723,495.43,0.01
302,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,44.43476700000003,498.28,0.01
303,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,96.19256899999996,500.0,0.5
304,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,50.02569566666674,491.03,0.01
305,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,48.58419788888896,490.71,0.01
306,<class 'tom.blue_agents.blue_msn_restore.BlueMSNRestore'>,BlueMSNRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,45.82729100000003,500.0,0.5
307,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.95,61.181920444444444,493.5,0.5
308,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_vulnerable.RedTargetVulnerable'>,RedTargetVulnerable (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.98,62.07830511111111,496.32,0.5
309,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-50.262219999999964,500.0,0.01
310,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_resilient.RedTargetResilient'>,RedTargetResilient (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,53.321575777777845,500.0,0.01
311,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,164.4443387595597,500.0,0.5
312,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_simple.RedHVTSimple'>,RedHVTSimple (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.89,27.47287244444455,481.63,0.01
313,<class 'tom.blue_agents.blue_restore.BlueRestore'>,BlueRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,-50.45796399999997,500.0,0.5
314,<class 'tom.blue_agents.blue_msn_rnv.BlueMSNRNV'>,BlueMSNRNV,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,164.86166140573445,500.0,0.01
315,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_random_smart.RedRandomSmart'>,RedRandomSmart (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,58.80670600000001,496.08,0.5
316,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,100.15894999999993,500.0,0.5
317,<class 'tom.blue_agents.blue_msn_rnv_restore.BlueMSNRNVRestore'>,BlueMSNRNVRestore,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,1.0,101.32306299999996,500.0,0.01
318,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.92,60.94127544444446,483.53,0.5
319,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,61.35722399999997,493.54,0.5
320,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.97,52.01778911111112,495.23,0.01
321,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_unconnected.RedTargetUnconnected'>,RedTargetUnconnected (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.99,51.0868924444445,499.46,0.01
322,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_hvt_preference.RedHVTPreference'>,RedHVTPreference (alpha=0.01),ForestNetwork,"[17, 47, 51, 65]",3,72,0.94,60.90068888888887,490.59,0.01
323,<class 'tom.blue_agents.blue_msn_deterministic.BlueMSNDeterministic'>,BlueMSNDeterministic,<class 'tom.red_agents.red_target_connected.RedTargetConnected'>,RedTargetConnected (alpha=0.5),ForestNetwork,"[17, 47, 51, 65]",3,72,0.96,61.14398622222215,494.65,0.5

